Investigation of ArUco Marker Placement for Planar Indoor Localization

Indoor localization of autonomous mobile robots (AMRs) can be realized with fiducial markers. Such systems require only a simple, monocular camera as sensor and fiducial markers as passive, identifiable position references that can be printed on a piece of paper and distributed in the area of interest. Thus, fiducial marker systems can be scaled to large areas with a minor increase in system complexity and cost. We investigate the localization behavior of the fiducial marker framework ArUco w.r.t. the placement of the markers including the number of markers, their orientation w.r.t. the camera, and the camera-marker distance. In addition, we propose a simple Kalman filter with adaptive measurement noise variances for real-time AMR tracking.

==> svg-inkscape/circle_sketch_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'circle_sketch_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{circle_sketch_svg-tex.pdf}}%
    \put(0.49961029,0.74356976){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{circle_sketch_svg-tex.pdf}}%
    \put(0.49961029,0.93063133){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{circle_sketch_svg-tex.pdf}}%
    \put(0.50272798,0.57989088){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{$x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{circle_sketch_svg-tex.pdf}}%
    \put(0.39516758,0.49259548){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{circle_sketch_svg-tex.pdf}}%
    \put(0.9360873,0.49415433){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{circle_sketch_svg-tex.pdf}}%
    \put(0.74902572,0.49259548){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{circle_sketch_svg-tex.pdf}}%
    \put(0.81137958,0.80592362){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}22\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{circle_sketch_svg-tex.pdf}}%
    \put(0.68667186,0.6812159){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{circle_sketch_svg-tex.pdf}}%
    \put(0.49961029,0.05767732){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{circle_sketch_svg-tex.pdf}}%
    \put(0.50116913,0.24473889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{circle_sketch_svg-tex.pdf}}%
    \put(0.06313328,0.49415433){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}12\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{circle_sketch_svg-tex.pdf}}%
    \put(0.31254871,0.67965705){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{circle_sketch_svg-tex.pdf}}%
    \put(0.187841,0.80436477){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{circle_sketch_svg-tex.pdf}}%
    \put(0.18939984,0.18238504){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}14\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{circle_sketch_svg-tex.pdf}}%
    \put(0.31254871,0.30709275){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{circle_sketch_svg-tex.pdf}}%
    \put(0.81137958,0.18238504){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}18\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{circle_sketch_svg-tex.pdf}}%
    \put(0.68667186,0.30709275){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{circle_sketch_svg-tex.pdf}}%
    \put(0.39049104,0.57989088){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{circle_sketch_svg-tex.pdf}}%
    \put(0.6710834,0.8994544){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}23\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{circle_sketch_svg-tex.pdf}}%
    \put(0.90491037,0.6578332){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}21\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{circle_sketch_svg-tex.pdf}}%
    \put(0.33125487,0.8994544){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{circle_sketch_svg-tex.pdf}}%
    \put(0.66640686,0.08885425){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}17\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{circle_sketch_svg-tex.pdf}}%
    \put(0.90491037,0.32268122){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}19\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{circle_sketch_svg-tex.pdf}}%
    \put(0.25019486,0.49415433){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{circle_sketch_svg-tex.pdf}}%
    \put(0.09431021,0.66562744){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}11\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{circle_sketch_svg-tex.pdf}}%
    \put(0.09431021,0.32268122){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}13\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{circle_sketch_svg-tex.pdf}}%
    \put(0.33125487,0.08885425){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{circle_sketch_svg-tex.pdf}}%
    \put(0.56196415,0.4395947){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Camera\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rectangular_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rectangular_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{443.62497711bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88165685)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rectangular_new_svg-tex.pdf}}%
    \put(0.93153,0.80642439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rectangular_new_svg-tex.pdf}}%
    \put(0.93153,0.41758244){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rectangular_new_svg-tex.pdf}}%
    \put(0.64412509,0.41758244){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rectangular_new_svg-tex.pdf}}%
    \put(0.64412509,0.80642439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rectangular_new_svg-tex.pdf}}%
    \put(0.40743868,0.60355033){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rectangular_new_svg-tex.pdf}}%
    \put(0.06931525,0.80642439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rectangular_new_svg-tex.pdf}}%
    \put(0.06931525,0.41758244){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rectangular_new_svg-tex.pdf}}%
    \put(0.54185149,0.5940664){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rectangular_new_svg-tex.pdf}}%
    \put(0.64919694,0.69653427){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{$x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{rectangular_new_svg-tex.pdf}}%
    \put(0.54268806,0.69822489){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{rectangular_new_svg-tex.pdf}}%
    \put(0.64412509,0.06255284){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{rectangular_new_svg-tex.pdf}}%
    \put(0.40743868,0.24852072){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{rectangular_new_svg-tex.pdf}}%
    \put(0.06931525,0.06255284){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{rectangular_new_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

